Mechanics-Aware Modeling of Cloth Appearance

Micro-appearance models have brought unprecedented fidelity and details to cloth rendering. Yet, these models neglect fabric mechanics: when a piece of cloth interacts with the environment, its yarn and fiber arrangement usually changes in response to external contact and tension forces. Since subtle changes of a fabric's microstructures can greatly affect its macroscopic appearance, mechanics-driven appearance variation of fabrics has been a phenomenon that remains to be captured. We introduce a mechanics-aware model that adapts the microstructures of cloth yarns in a physics-based manner. Our technique works on two distinct physical scales: using physics-based simulations of individual yarns, we capture the rearrangement of yarn-level structures in response to external forces. These yarn structures are further enriched to obtain appearance-driving fiber-level details. The cross-scale enrichment is made practical through a new parameter fitting algorithm for simulation, an augmented procedural yarn model coupled with a custom-design regression neural network. We train the network using a dataset generated by joint simulations at both the yarn and the fiber levels. Through several examples, we demonstrate that our model is capable of synthesizing photorealistic cloth appearance in a %dynamic and mechanically plausible way.

==> video_script.txt <==
We introduce a new technique to model cloth yarns in a mechanics-aware manner.

[Stretch a Yarn (Single)]

When a yarn is stretched, the constituent fibers become more tightly packed, reducing the yarn's radius.
Our technique successfully captures this effect without simulating individual fibers.

[Stretch a Yarn (Tiled)]

Properly modeling fiber microstructures allows us to also better preserve the overall appearance of a fabric, as demonstrated here.

[Press a Yarn I (Single)]

In this example, we show a single polyester yarn being compressed by rigid cylinders and then stretched, a configuration that is quite different from those used to train our neural network.
Our technique accurately estimates the deformation of fibers.

[Press a Yarn II (Tiled)]

At a larger scale, the model generated with our method closely resembles the reference simulated at the fiber level.
Previous methods, on the other hand, neglects fiber mechanics, resulting in inaccurate overall appearance.

[Press a Yarn II (Single) & (Tiled) ]

Here we show another example where a cotton yarn is pressed and stretched.
Again, our method successfully captures the fiber-level deformations caused by contact and tension forces, and our results closely match the reference appearance in both small and large scales.

[Stretch a Textile]

Now we show animated results of full fabrics.

In this example, every yarn within this fabric is stretch from both ends, resulting in dramatic yarn compression which makes the fabric more see-through.
This effect is successfully reproduced by our technique.

Without modeling fiber mechanics, on the other hand, previous method fails to capture the thinning of yarns.

[Push a Textile]

Here we show another example where a fabric is pushed onto an invisible capsule underneath it.
Because of the shape of the capsule, the green yarns are stretched more strongly than the yellow ones and thus are more compressed.
This causes the fabric touching the side of the capsule to appear more yellow.
Our technique successfully captures this subtle effect.

[Push a Textile -- Ours vs No deformation]

Previous technique cannot model fiber deformations caused by external forces and thus misses this effect.

[Stretch a Patterned Textile]

In this example, a fabric with a custom pattern is stretched horizontally.
Our technique manages to capture the deformation of red yarns.

[Stretch a Knitted Textile]

Our technique also works on knitted fabrics.
Here we show an animation in which a piece of knitted fabric is stretched.
Since knitted fabrics are usually more stretchable than the woven ones at the yarn level, fiber deformations are not as prominent as in the previous examples.
Nevertheless, our technique is able to capture the subtle deformations at the fiber level.

[Twist a Textile]

TBD.

